Large-scale gradient-based training of Mixtures of Factor Analyzers

Gaussian Mixture Models (GMMs) are a standard tool in data analysis. However, they face problems when applied to high-dimensional data (e.g., images) due to the size of the required full covariance matrices (CMs), whereas the use of diagonal or spherical CMs often imposes restrictions that are too severe. The Mixture of Factor analyzers (MFA) model is an important extension of GMMs, which allows to smoothly interpolate between diagonal and full CMs based on the number of \textit{factor loadings} $l$. MFA has successfully been applied for modeling high-dimensional image data. This article contributes both a theoretical analysis as well as a new method for efficient high-dimensional MFA training by stochastic gradient descent, starting from random centroid initializations. This greatly simplifies the training and initialization process, and avoids problems of batch-type algorithms such Expectation-Maximization (EM) when training with huge amounts of data. In addition, by exploiting the properties of the matrix determinant lemma, we prove that MFA training and inference/sampling can be performed based on precision matrices, which does not require matrix inversions after training is completed. At training time, the methods requires the inversion of $l\times l$ matrices only. Besides the theoretical analysis and proofs, we apply MFA to typical image datasets such as SVHN and MNIST, and demonstrate the ability to perform sample generation and outlier detection.

==> plan.txt <==
theory
evaluate: compare to k-means running time and memory req
experiments: mnist, svhn, sampling!!
in-painting
variants
differnt types of sampling


==> refs.txt <==
oord!! https://biblio.ugent.be/publication/5824055

Viroli https://arxiv.org/abs/1711.06929
Tang2012 is not really relevbant, not deep, just two "layers"
https://arxiv.org/abs/1206.4635

https://www.cs.toronto.edu/~hinton/absps/tr-96-1.pdf

chinese, üpure python?
https://github.com/bobondemon/MixtureFA

englisch, seem good, pure python, rob fergus-->known guy
https://github.com/rossfadely/mofa

not really very much related but interesting
http://www.cs.toronto.edu/~rsalakhu/papers/report.pdf

?? deep
https://link.springer.com/chapter/10.1007/978-3-319-70087-8_73

https://openreview.net/forum?id=Q6tXbLK7YYC



